Cutting stabiliser decompositions of magic state cultivation with ZX-calculus

We apply the cutting stabiliser decomposition techniques [arXiv:2403.10964] to the quantum states generated from magic state cultivation [arXiv:2409.17595], post-selected upon all $+1$ measured values for simplicity. The resultant states to the $d=3$ and $d=5$ variant magic state cultivation circuits can be expressed as a sum of $4$ and $8$ Clifford ZX-digrams respectively. Modifications to existing ZX-calculus stabiliser decomposition methods may enable better simulation of non-Clifford circuits containing a moderate number of $T$ gates in the context of quantum error correction.

==> d5_additional_terms/diagram0.tikz <==

\begin{tikzpicture}
    \begin{pgfonlayer}{nodelayer}
        \node [style=Z dot] (1) at (92.50, -9.50) {};
        \node [style=none] (2) at (94.50, -18.00) {};
        \node [style=none] (3) at (94.50, -1.00) {};
        \node [style=Z dot] (4) at (90.50, -17.25) {};
        \node [style=Z dot] (5) at (93.50, -4.00) {};
        \node [style=Z dot] (6) at (93.50, -12.00) {};
        \node [style=Z dot] (7) at (93.50, -8.00) {};
        \node [style=none] (8) at (94.50, -4.00) {};
        \node [style=Z dot] (9) at (70.75, -0.00) {};
        \node [style=Z dot] (10) at (93.50, -5.00) {};
        \node [style=none] (11) at (94.50, -11.00) {};
        \node [style=none] (12) at (94.50, -15.00) {};
        \node [style=Z dot] (13) at (85.75, -0.25) {};
        \node [style=Z dot] (14) at (93.50, -18.00) {};
        \node [style=none] (15) at (94.50, -8.00) {};
        \node [style=Z dot] (16) at (92.25, -3.75) {};
        \node [style=Z dot] (17) at (90.50, -9.25) {};
        \node [style=Z dot] (18) at (92.50, -7.50) {};
        \node [style=Z dot] (19) at (66.00, 0.25) {};
        \node [style=Z phase dot] (20) at (66.00, 2.25) {$\frac{7\pi}{4}$};
        \node [style=Z dot] (21) at (80.75, -14.75) {};
        \node [style=Z dot] (22) at (93.50, -2.00) {};
        \node [style=Z dot] (23) at (90.50, -6.25) {};
        \node [style=none] (24) at (94.50, -7.00) {};
        \node [style=Z dot] (25) at (92.50, -15.50) {};
        \node [style=none] (26) at (94.50, -10.00) {};
        \node [style=Z dot] (27) at (74.00, 1.75) {};
        \node [style=Z dot] (28) at (65.50, -5.00) {};
        \node [style=none] (29) at (94.50, -6.00) {};
        \node [style=Z dot] (30) at (93.50, -10.00) {};
        \node [style=none] (31) at (94.50, -14.00) {};
        \node [style=Z dot] (32) at (93.50, -0.00) {};
        \node [style=Z dot] (33) at (93.50, -11.00) {};
        \node [style=none] (34) at (94.50, -13.00) {};
        \node [style=none] (35) at (94.50, -0.00) {};
        \node [style=Z dot] (36) at (93.50, -9.00) {};
        \node [style=Z dot] (37) at (67.50, -8.00) {};
        \node [style=Z dot] (38) at (90.75, -3.25) {};
        \node [style=Z dot] (39) at (93.50, -7.00) {};
        \node [style=Z dot] (40) at (93.50, -6.00) {};
        \node [style=Z dot] (41) at (93.50, -16.00) {};
        \node [style=Z dot] (42) at (93.50, -14.00) {};
        \node [style=none] (43) at (94.50, -16.00) {};
        \node [style=Z dot] (44) at (93.50, -1.00) {};
        \node [style=Z dot] (45) at (93.50, -17.00) {};
        \node [style=Z dot] (46) at (93.50, -15.00) {};
        \node [style=Z dot] (47) at (83.75, -3.25) {};
        \node [style=Z dot] (48) at (92.50, -1.50) {};
        \node [style=Z dot] (49) at (77.00, -7.50) {};
        \node [style=none] (50) at (94.50, -2.00) {};
        \node [style=none] (51) at (94.50, -3.00) {};
        \node [style=Z dot] (52) at (93.50, -3.00) {};
        \node [style=none] (53) at (94.50, -5.00) {};
        \node [style=none] (54) at (94.50, -12.00) {};
        \node [style=none] (55) at (94.50, -9.00) {};
        \node [style=Z dot] (56) at (93.50, -13.00) {};
        \node [style=Z dot] (57) at (76.50, -4.00) {};
        \node [style=Z dot] (58) at (66.50, -18.00) {};
        \node [style=none] (59) at (94.50, -17.00) {};
    \end{pgfonlayer}
    \begin{pgfonlayer}{edgelayer}
        \draw [style=hadamard edge] (1) to (47);
        \draw [style=hadamard edge] (1) to (27);
        \draw [style=hadamard edge] (1) to (9);
        \draw [style=hadamard edge] (1) to (58);
        \draw (1) to (52);
        \draw [style=hadamard edge] (1) to (13);
        \draw [style=hadamard edge] (1) to (37);
        \draw [style=hadamard edge] (1) to (49);
        \draw (2) to (14);
        \draw (3) to (44);
        \draw [style=hadamard edge] (4) to (57);
        \draw [style=hadamard edge] (4) to (9);
        \draw [style=hadamard edge] (4) to (58);
        \draw (4) to (14);
        \draw (5) to (8);
        \draw [style=hadamard edge] (5) to (16);
        \draw (6) to (54);
        \draw [style=hadamard edge] (6) to (13);
        \draw (7) to (15);
        \draw [style=hadamard edge] (7) to (28);
        \draw [style=hadamard edge] (9) to (25);
        \draw [style=hadamard edge] (9) to (45);
        \draw [style=hadamard edge] (9) to (21);
        \draw [style=hadamard edge] (9) to (23);
        \draw [style=hadamard edge] (9) to (38);
        \draw [style=hadamard edge] (9) to (48);
        \draw (10) to (53);
        \draw [style=hadamard edge] (10) to (47);
        \draw (11) to (33);
        \draw (12) to (46);
        \draw [style=hadamard edge] (13) to (21);
        \draw [style=hadamard edge] (13) to (48);
        \draw [style=hadamard edge] (13) to (19);
        \draw [style=hadamard edge] (13) to (38);
        \draw [style=hadamard edge] (16) to (18);
        \draw [style=hadamard edge] (16) to (38);
        \draw [style=hadamard edge] (16) to (48);
        \draw [style=hadamard edge] (17) to (58);
        \draw (17) to (42);
        \draw [style=hadamard edge] (17) to (49);
        \draw [style=hadamard edge] (17) to (57);
        \draw [style=hadamard edge] (18) to (47);
        \draw [style=hadamard edge] (18) to (58);
        \draw [style=hadamard edge] (18) to (57);
        \draw (18) to (22);
        \draw [style=hadamard edge] (18) to (28);
        \draw (19) to (20);
        \draw [style=hadamard edge] (19) to (27);
        \draw [style=hadamard edge] (19) to (37);
        \draw [style=hadamard edge] (19) to (57);
        \draw [style=hadamard edge] (19) to (58);
        \draw [style=hadamard edge] (21) to (58);
        \draw (21) to (46);
        \draw [style=hadamard edge] (21) to (28);
        \draw [style=hadamard edge] (21) to (49);
        \draw (22) to (50);
        \draw [style=hadamard edge] (23) to (27);
        \draw [style=hadamard edge] (23) to (58);
        \draw (23) to (56);
        \draw [style=hadamard edge] (23) to (28);
        \draw [style=hadamard edge] (23) to (49);
        \draw (24) to (39);
        \draw [style=hadamard edge] (25) to (58);
        \draw (25) to (40);
        \draw [style=hadamard edge] (25) to (28);
        \draw [style=hadamard edge] (25) to (37);
        \draw [style=hadamard edge] (25) to (49);
        \draw (26) to (30);
        \draw [style=hadamard edge] (27) to (36);
        \draw [style=hadamard edge] (27) to (38);
        \draw [style=hadamard edge] (27) to (48);
        \draw [style=hadamard edge] (28) to (38);
        \draw (29) to (40);
        \draw [style=hadamard edge] (30) to (37);
        \draw (31) to (42);
        \draw (32) to (35);
        \draw (32) to (48);
        \draw [style=hadamard edge] (33) to (57);
        \draw (34) to (56);
        \draw (36) to (55);
        \draw [style=hadamard edge] (37) to (48);
        \draw [style=hadamard edge] (37) to (38);
        \draw [style=hadamard edge] (38) to (47);
        \draw [style=hadamard edge] (38) to (57);
        \draw (38) to (44);
        \draw [style=hadamard edge] (38) to (49);
        \draw [style=hadamard edge] (39) to (58);
        \draw (41) to (43);
        \draw [style=hadamard edge] (41) to (49);
        \draw (45) to (59);
        \draw [style=hadamard edge] (48) to (58);
        \draw [style=hadamard edge] (48) to (49);
        \draw (51) to (52);
    \end{pgfonlayer}
\end{tikzpicture}


==> d5_additional_terms/diagram2.tikz <==

\begin{tikzpicture}
    \begin{pgfonlayer}{nodelayer}
        \node [style=Z dot] (0) at (80.50, -9.25) {};
        \node [style=Z dot] (1) at (90.50, -15.50) {};
        \node [style=Z phase dot] (2) at (83.50, 0.75) {$\pi$};
        \node [style=Z dot] (3) at (71.75, -7.25) {};
        \node [style=Z dot] (4) at (83.50, -1.25) {};
        \node [style=Z dot] (5) at (73.75, -17.25) {};
        \node [style=Z dot] (6) at (77.00, -0.00) {};
        \node [style=Z phase dot] (7) at (83.50, -18.25) {$\frac{\pi}{2}$};
        \node [style=Z dot] (8) at (81.25, -16.25) {};
        \node [style=Z dot] (9) at (78.50, -14.50) {};
        \node [style=Z phase dot] (10) at (83.50, -12.25) {$\frac{\pi}{2}$};
        \node [style=Z dot] (11) at (86.50, -12.50) {};
        \node [style=Z phase dot] (12) at (92.50, -17.50) {$\frac{\pi}{2}$};
        \node [style=Z phase dot] (13) at (92.50, -1.50) {$\frac{\pi}{2}$};
        \node [style=Z dot] (14) at (75.75, -11.50) {};
        \node [style=Z dot] (15) at (82.50, -9.25) {};
        \node [style=Z dot] (16) at (92.50, -4.50) {};
        \node [style=Z dot] (17) at (83.50, -14.25) {};
        \node [style=Z dot] (18) at (92.50, -13.50) {};
        \node [style=Z phase dot] (19) at (92.50, -11.50) {$\frac{\pi}{2}$};
        \node [style=Z phase dot] (20) at (77.00, 2.00) {$\frac{\pi}{4}$};
        \node [style=Z dot] (21) at (93.50, 0.00) {};
        \node [style=Z dot] (22) at (93.50, -1.00) {};
        \node [style=Z dot] (23) at (93.50, -2.00) {};
        \node [style=Z dot] (24) at (93.50, -3.00) {};
        \node [style=Z dot] (25) at (93.50, -4.00) {};
        \node [style=Z dot] (26) at (93.50, -5.00) {};
        \node [style=Z dot] (27) at (93.50, -6.00) {};
        \node [style=Z dot] (28) at (93.50, -7.00) {};
        \node [style=Z dot] (29) at (93.50, -8.00) {};
        \node [style=Z dot] (30) at (93.50, -9.00) {};
        \node [style=Z dot] (31) at (93.50, -10.00) {};
        \node [style=Z dot] (32) at (93.50, -11.00) {};
        \node [style=Z dot] (33) at (93.50, -12.00) {};
        \node [style=Z dot] (34) at (93.50, -13.00) {};
        \node [style=Z dot] (35) at (93.50, -14.00) {};
        \node [style=Z dot] (36) at (93.50, -15.00) {};
        \node [style=Z dot] (37) at (93.50, -16.00) {};
        \node [style=Z dot] (38) at (93.50, -17.00) {};
        \node [style=Z dot] (39) at (93.50, -18.00) {};
        \node [style=none] (40) at (94.50, 0.00) {};
        \node [style=none] (41) at (94.50, -1.00) {};
        \node [style=none] (42) at (94.50, -2.00) {};
        \node [style=none] (43) at (94.50, -3.00) {};
        \node [style=none] (44) at (94.50, -4.00) {};
        \node [style=none] (45) at (94.50, -5.00) {};
        \node [style=none] (46) at (94.50, -6.00) {};
        \node [style=none] (47) at (94.50, -7.00) {};
        \node [style=none] (48) at (94.50, -8.00) {};
        \node [style=none] (49) at (94.50, -9.00) {};
        \node [style=none] (50) at (94.50, -10.00) {};
        \node [style=none] (51) at (94.50, -11.00) {};
        \node [style=none] (52) at (94.50, -12.00) {};
        \node [style=none] (53) at (94.50, -13.00) {};
        \node [style=none] (54) at (94.50, -14.00) {};
        \node [style=none] (55) at (94.50, -15.00) {};
        \node [style=none] (56) at (94.50, -16.00) {};
        \node [style=none] (57) at (94.50, -17.00) {};
        \node [style=none] (58) at (94.50, -18.00) {};
    \end{pgfonlayer}
    \begin{pgfonlayer}{edgelayer}
        \draw [style=hadamard edge] (0) to (4);
        \draw [style=hadamard edge] (0) to (17);
        \draw [style=hadamard edge] (0) to (2);
        \draw [style=hadamard edge] (0) to (19);
        \draw [style=hadamard edge] (0) to (13);
        \draw [style=hadamard edge] (0) to (31);
        \draw [style=hadamard edge] (1) to (12);
        \draw [style=hadamard edge] (1) to (17);
        \draw [style=hadamard edge] (1) to (7);
        \draw [style=hadamard edge] (1) to (4);
        \draw [style=hadamard edge] (1) to (10);
        \draw [style=hadamard edge] (1) to (2);
        \draw [style=hadamard edge] (1) to (18);
        \draw [style=hadamard edge] (1) to (19);
        \draw [style=hadamard edge] (1) to (16);
        \draw [style=hadamard edge] (1) to (27);
        \draw [style=hadamard edge] (2) to (11);
        \draw [style=hadamard edge] (2) to (8);
        \draw [style=hadamard edge] (2) to (5);
        \draw (2) to (29);
        \draw [style=hadamard edge] (3) to (17);
        \draw [style=hadamard edge] (3) to (7);
        \draw [style=hadamard edge] (3) to (10);
        \draw [style=hadamard edge] (3) to (18);
        \draw [style=hadamard edge] (3) to (16);
        \draw [style=hadamard edge] (3) to (12);
        \draw [style=hadamard edge] (3) to (13);
        \draw [style=hadamard edge] (3) to (33);
        \draw [style=hadamard edge] (4) to (15);
        \draw (4) to (30);
        \draw [style=hadamard edge] (5) to (10);
        \draw [style=hadamard edge] (5) to (18);
        \draw [style=hadamard edge] (5) to (16);
        \draw [style=hadamard edge] (5) to (13);
        \draw [style=hadamard edge] (5) to (37);
        \draw [style=hadamard edge] (6) to (20);
        \draw [style=hadamard edge] (6) to (7);
        \draw [style=hadamard edge] (6) to (10);
        \draw [style=hadamard edge] (6) to (12);
        \draw [style=hadamard edge] (6) to (19);
        \draw [style=hadamard edge] (6) to (13);
        \draw [style=hadamard edge] (7) to (8);
        \draw [style=hadamard edge] (7) to (15);
        \draw [style=hadamard edge] (7) to (10);
        \draw [style=hadamard edge] (7) to (12);
        \draw [style=hadamard edge] (7) to (19);
        \draw [style=hadamard edge] (7) to (13);
        \draw (7) to (38);
        \draw [style=hadamard edge] (8) to (18);
        \draw [style=hadamard edge] (8) to (16);
        \draw [style=hadamard edge] (8) to (13);
        \draw [style=hadamard edge] (8) to (39);
        \draw [style=hadamard edge] (9) to (18);
        \draw [style=hadamard edge] (9) to (19);
        \draw [style=hadamard edge] (9) to (13);
        \draw [style=hadamard edge] (9) to (24);
        \draw [style=hadamard edge] (10) to (15);
        \draw [style=hadamard edge] (10) to (13);
        \draw [style=hadamard edge] (10) to (12);
        \draw [style=hadamard edge] (10) to (19);
        \draw (10) to (35);
        \draw [style=hadamard edge] (11) to (18);
        \draw [style=hadamard edge] (11) to (13);
        \draw [style=hadamard edge] (11) to (16);
        \draw [style=hadamard edge] (11) to (12);
        \draw [style=hadamard edge] (11) to (32);
        \draw [style=hadamard edge] (12) to (15);
        \draw [style=hadamard edge] (12) to (19);
        \draw [style=hadamard edge] (12) to (13);
        \draw (12) to (28);
        \draw [style=hadamard edge] (13) to (14);
        \draw [style=hadamard edge] (13) to (15);
        \draw [style=hadamard edge] (13) to (19);
        \draw (13) to (21);
        \draw [style=hadamard edge] (14) to (19);
        \draw [style=hadamard edge] (14) to (16);
        \draw [style=hadamard edge] (14) to (23);
        \draw [style=hadamard edge] (15) to (18);
        \draw [style=hadamard edge] (15) to (16);
        \draw [style=hadamard edge] (15) to (34);
        \draw (16) to (22);
        \draw (17) to (36);
        \draw (18) to (26);
        \draw (19) to (25);
        \draw (21) to (40);
        \draw (22) to (41);
        \draw (23) to (42);
        \draw (24) to (43);
        \draw (25) to (44);
        \draw (26) to (45);
        \draw (27) to (46);
        \draw (28) to (47);
        \draw (29) to (48);
        \draw (30) to (49);
        \draw (31) to (50);
        \draw (32) to (51);
        \draw (33) to (52);
        \draw (34) to (53);
        \draw (35) to (54);
        \draw (36) to (55);
        \draw (37) to (56);
        \draw (38) to (57);
        \draw (39) to (58);
    \end{pgfonlayer}
\end{tikzpicture}


==> d5_additional_terms/diagram4.tikz <==

\begin{tikzpicture}
    \begin{pgfonlayer}{nodelayer}
        \node [style=Z dot] (0) at (72.00, -12.00) {};
        \node [style=Z dot] (1) at (62.50, -6.75) {};
        \node [style=Z dot] (2) at (70.00, -8.00) {};
        \node [style=Z dot] (3) at (67.00, -13.00) {};
        \node [style=Z phase dot] (4) at (86.50, -16.75) {$\frac{3\pi}{2}$};
        \node [style=Z dot] (5) at (72.00, -14.00) {};
        \node [style=Z dot] (6) at (72.00, -18.00) {};
        \node [style=Z dot] (7) at (64.50, -14.75) {};
        \node [style=Z dot] (8) at (69.00, -16.00) {};
        \node [style=Z dot] (9) at (67.00, -14.25) {};
        \node [style=Z dot] (10) at (93.00, -5.00) {};
        \node [style=Z phase dot] (11) at (86.50, -3.75) {$\frac{3\pi}{2}$};
        \node [style=Z dot] (12) at (76.00, -2.00) {};
        \node [style=Z dot] (13) at (93.00, -8.00) {};
        \node [style=Z dot] (14) at (76.00, -16.00) {};
        \node [style=Z phase dot] (15) at (86.50, -12.75) {$\frac{3\pi}{2}$};
        \node [style=Z phase dot] (16) at (69.50, -7.75) {$\frac{3\pi}{2}$};
        \node [style=Z phase dot] (17) at (86.50, -1.75) {$\frac{3\pi}{2}$};
        \node [style=Z dot] (18) at (80.00, -17.50) {};
        \node [style=Z phase dot] (19) at (70.00, -0.50) {$\frac{\pi}{4}$};
        \node [style=Z dot] (20) at (70.00, -1.50) {};
        \node [style=Z dot] (21) at (94.00, 0.00) {};
        \node [style=Z dot] (22) at (94.00, -1.00) {};
        \node [style=Z dot] (23) at (94.00, -2.00) {};
        \node [style=Z dot] (24) at (94.00, -3.00) {};
        \node [style=Z dot] (25) at (94.00, -4.00) {};
        \node [style=Z dot] (26) at (94.00, -5.00) {};
        \node [style=Z dot] (27) at (94.00, -6.00) {};
        \node [style=Z dot] (28) at (94.00, -7.00) {};
        \node [style=Z dot] (29) at (94.00, -8.00) {};
        \node [style=Z dot] (30) at (94.00, -9.00) {};
        \node [style=Z dot] (31) at (94.00, -10.00) {};
        \node [style=Z dot] (32) at (94.00, -11.00) {};
        \node [style=Z dot] (33) at (94.00, -12.00) {};
        \node [style=Z dot] (34) at (94.00, -13.00) {};
        \node [style=Z dot] (35) at (94.00, -14.00) {};
        \node [style=Z dot] (36) at (94.00, -15.00) {};
        \node [style=Z dot] (37) at (94.00, -16.00) {};
        \node [style=Z dot] (38) at (94.00, -17.00) {};
        \node [style=Z dot] (39) at (94.00, -18.00) {};
        \node [style=none] (40) at (95.00, 0.00) {};
        \node [style=none] (41) at (95.00, -1.00) {};
        \node [style=none] (42) at (95.00, -2.00) {};
        \node [style=none] (43) at (95.00, -3.00) {};
        \node [style=none] (44) at (95.00, -4.00) {};
        \node [style=none] (45) at (95.00, -5.00) {};
        \node [style=none] (46) at (95.00, -6.00) {};
        \node [style=none] (47) at (95.00, -7.00) {};
        \node [style=none] (48) at (95.00, -8.00) {};
        \node [style=none] (49) at (95.00, -9.00) {};
        \node [style=none] (50) at (95.00, -10.00) {};
        \node [style=none] (51) at (95.00, -11.00) {};
        \node [style=none] (52) at (95.00, -12.00) {};
        \node [style=none] (53) at (95.00, -13.00) {};
        \node [style=none] (54) at (95.00, -14.00) {};
        \node [style=none] (55) at (95.00, -15.00) {};
        \node [style=none] (56) at (95.00, -16.00) {};
        \node [style=none] (57) at (95.00, -17.00) {};
        \node [style=none] (58) at (95.00, -18.00) {};
    \end{pgfonlayer}
    \begin{pgfonlayer}{edgelayer}
        \draw [style=hadamard edge] (0) to (12);
        \draw [style=hadamard edge] (0) to (13);
        \draw [style=hadamard edge] (0) to (10);
        \draw [style=hadamard edge] (0) to (25);
        \draw [style=hadamard edge] (1) to (16);
        \draw [style=hadamard edge] (1) to (17);
        \draw [style=hadamard edge] (1) to (13);
        \draw [style=hadamard edge] (1) to (9);
        \draw [style=hadamard edge] (1) to (4);
        \draw [style=hadamard edge] (1) to (10);
        \draw [style=hadamard edge] (1) to (11);
        \draw [style=hadamard edge] (1) to (32);
        \draw [style=hadamard edge] (2) to (13);
        \draw [style=hadamard edge] (2) to (16);
        \draw [style=hadamard edge] (2) to (15);
        \draw [style=hadamard edge] (2) to (4);
        \draw [style=hadamard edge] (2) to (14);
        \draw [style=hadamard edge] (2) to (12);
        \draw [style=hadamard edge] (2) to (17);
        \draw [style=hadamard edge] (2) to (26);
        \draw [style=hadamard edge] (3) to (11);
        \draw [style=hadamard edge] (3) to (14);
        \draw [style=hadamard edge] (3) to (17);
        \draw [style=hadamard edge] (3) to (34);
        \draw [style=hadamard edge] (4) to (16);
        \draw [style=hadamard edge] (4) to (20);
        \draw [style=hadamard edge] (4) to (18);
        \draw [style=hadamard edge] (4) to (15);
        \draw [style=hadamard edge] (4) to (17);
        \draw [style=hadamard edge] (4) to (8);
        \draw [style=hadamard edge] (4) to (11);
        \draw (4) to (37);
        \draw [style=hadamard edge] (5) to (16);
        \draw [style=hadamard edge] (5) to (17);
        \draw [style=hadamard edge] (5) to (13);
        \draw [style=hadamard edge] (5) to (9);
        \draw [style=hadamard edge] (5) to (15);
        \draw [style=hadamard edge] (5) to (10);
        \draw [style=hadamard edge] (5) to (11);
        \draw [style=hadamard edge] (5) to (28);
        \draw [style=hadamard edge] (6) to (13);
        \draw [style=hadamard edge] (6) to (16);
        \draw [style=hadamard edge] (6) to (10);
        \draw [style=hadamard edge] (6) to (14);
        \draw [style=hadamard edge] (6) to (17);
        \draw [style=hadamard edge] (6) to (29);
        \draw [style=hadamard edge] (7) to (11);
        \draw [style=hadamard edge] (7) to (16);
        \draw [style=hadamard edge] (7) to (14);
        \draw [style=hadamard edge] (7) to (36);
        \draw [style=hadamard edge] (8) to (14);
        \draw [style=hadamard edge] (8) to (17);
        \draw [style=hadamard edge] (8) to (16);
        \draw [style=hadamard edge] (8) to (12);
        \draw [style=hadamard edge] (8) to (15);
        \draw [style=hadamard edge] (8) to (10);
        \draw [style=hadamard edge] (8) to (24);
        \draw [style=hadamard edge] (9) to (18);
        \draw (9) to (39);
        \draw (10) to (22);
        \draw [style=hadamard edge] (11) to (16);
        \draw [style=hadamard edge] (11) to (20);
        \draw [style=hadamard edge] (11) to (15);
        \draw [style=hadamard edge] (11) to (17);
        \draw (11) to (31);
        \draw (12) to (21);
        \draw (13) to (23);
        \draw (14) to (27);
        \draw [style=hadamard edge] (15) to (16);
        \draw [style=hadamard edge] (15) to (20);
        \draw [style=hadamard edge] (15) to (18);
        \draw [style=hadamard edge] (15) to (17);
        \draw (15) to (35);
        \draw [style=hadamard edge] (16) to (20);
        \draw [style=hadamard edge] (16) to (17);
        \draw (16) to (33);
        \draw [style=hadamard edge] (17) to (20);
        \draw (17) to (30);
        \draw [style=hadamard edge] (18) to (38);
        \draw [style=hadamard edge] (19) to (20);
        \draw (21) to (40);
        \draw (22) to (41);
        \draw (23) to (42);
        \draw (24) to (43);
        \draw (25) to (44);
        \draw (26) to (45);
        \draw (27) to (46);
        \draw (28) to (47);
        \draw (29) to (48);
        \draw (30) to (49);
        \draw (31) to (50);
        \draw (32) to (51);
        \draw (33) to (52);
        \draw (34) to (53);
        \draw (35) to (54);
        \draw (36) to (55);
        \draw (37) to (56);
        \draw (38) to (57);
        \draw (39) to (58);
    \end{pgfonlayer}
\end{tikzpicture}


==> d5_additional_terms/diagram6.tikz <==

\begin{tikzpicture}
    \begin{pgfonlayer}{nodelayer}
        \node [style=Z dot] (0) at (81.25, -7.00) {};
        \node [style=Z dot] (1) at (72.00, -14.00) {};
        \node [style=Z phase dot] (2) at (93.00, -18.00) {$\pi$};
        \node [style=Z dot] (3) at (81.00, -8.00) {};
        \node [style=Z dot] (4) at (78.25, -11.00) {};
        \node [style=Z dot] (5) at (84.75, -18.25) {};
        \node [style=Z dot] (6) at (76.25, -9.00) {};
        \node [style=Z dot] (7) at (93.00, -8.00) {};
        \node [style=Z dot] (8) at (77.00, -5.00) {};
        \node [style=Z phase dot] (9) at (81.25, -14.00) {$\pi$};
        \node [style=Z phase dot] (10) at (81.25, -9.00) {$\pi$};
        \node [style=Z phase dot] (11) at (81.25, -16.00) {$\pi$};
        \node [style=Z dot] (12) at (74.25, -0.00) {};
        \node [style=Z phase dot] (13) at (67.50, -11.50) {$\pi$};
        \node [style=Z dot] (14) at (70.25, -8.00) {};
        \node [style=Z dot] (15) at (93.00, -12.00) {};
        \node [style=Z phase dot] (16) at (68.00, -0.00) {$\frac{\pi}{2}$};
        \node [style=Z dot] (17) at (70.50, -1.50) {};
        \node [style=Z dot] (18) at (89.25, -0.75) {};
        \node [style=Z dot] (19) at (89.25, -0.75) {};
        \node [style=Z dot] (20) at (94.00, 0.00) {};
        \node [style=Z dot] (21) at (94.00, -1.00) {};
        \node [style=Z dot] (22) at (94.00, -2.00) {};
        \node [style=Z dot] (23) at (94.00, -3.00) {};
        \node [style=Z dot] (24) at (94.00, -4.00) {};
        \node [style=Z dot] (25) at (94.00, -5.00) {};
        \node [style=Z dot] (26) at (94.00, -6.00) {};
        \node [style=Z dot] (27) at (94.00, -7.00) {};
        \node [style=Z dot] (28) at (94.00, -8.00) {};
        \node [style=Z dot] (29) at (94.00, -9.00) {};
        \node [style=Z dot] (30) at (94.00, -10.00) {};
        \node [style=Z dot] (31) at (94.00, -11.00) {};
        \node [style=Z dot] (32) at (94.00, -12.00) {};
        \node [style=Z dot] (33) at (94.00, -13.00) {};
        \node [style=Z dot] (34) at (94.00, -14.00) {};
        \node [style=Z dot] (35) at (94.00, -15.00) {};
        \node [style=Z dot] (36) at (94.00, -16.00) {};
        \node [style=Z dot] (37) at (94.00, -17.00) {};
        \node [style=Z dot] (38) at (94.00, -18.00) {};
        \node [style=none] (39) at (95.00, 0.00) {};
        \node [style=none] (40) at (95.00, -1.00) {};
        \node [style=none] (41) at (95.00, -2.00) {};
        \node [style=none] (42) at (95.00, -3.00) {};
        \node [style=none] (43) at (95.00, -4.00) {};
        \node [style=none] (44) at (95.00, -5.00) {};
        \node [style=none] (45) at (95.00, -6.00) {};
        \node [style=none] (46) at (95.00, -7.00) {};
        \node [style=none] (47) at (95.00, -8.00) {};
        \node [style=none] (48) at (95.00, -9.00) {};
        \node [style=none] (49) at (95.00, -10.00) {};
        \node [style=none] (50) at (95.00, -11.00) {};
        \node [style=none] (51) at (95.00, -12.00) {};
        \node [style=none] (52) at (95.00, -13.00) {};
        \node [style=none] (53) at (95.00, -14.00) {};
        \node [style=none] (54) at (95.00, -15.00) {};
        \node [style=none] (55) at (95.00, -16.00) {};
        \node [style=none] (56) at (95.00, -17.00) {};
        \node [style=none] (57) at (95.00, -18.00) {};
        \node [style=Z phase dot] (58) at (68.00, 2.00) {$\frac{\pi}{4}$};
        \node [style=Z dot] (59) at (68.00, 3.00) {};
    \end{pgfonlayer}
    \begin{pgfonlayer}{edgelayer}
        \draw [style=hadamard edge] (0) to (6);
        \draw [style=hadamard edge] (0) to (12);
        \draw [style=hadamard edge] (0) to (5);
        \draw [style=hadamard edge] (0) to (18);
        \draw [style=hadamard edge] (0) to (1);
        \draw [style=hadamard edge] (0) to (8);
        \draw [style=hadamard edge] (0) to (4);
        \draw (0) to (31);
        \draw [style=hadamard edge] (1) to (15);
        \draw [style=hadamard edge] (1) to (9);
        \draw [style=hadamard edge] (1) to (10);
        \draw [style=hadamard edge] (1) to (13);
        \draw [style=hadamard edge] (1) to (11);
        \draw [style=hadamard edge] (1) to (7);
        \draw [style=hadamard edge] (1) to (25);
        \draw [style=hadamard edge] (2) to (5);
        \draw [style=hadamard edge] (2) to (14);
        \draw [style=hadamard edge] (2) to (18);
        \draw [style=hadamard edge] (2) to (6);
        \draw [style=hadamard edge] (2) to (4);
        \draw (2) to (27);
        \draw [style=hadamard edge] (3) to (19);
        \draw [style=hadamard edge] (3) to (10);
        \draw [style=hadamard edge] (3) to (11);
        \draw [style=hadamard edge] (3) to (30);
        \draw [style=hadamard edge] (4) to (19);
        \draw [style=hadamard edge] (4) to (10);
        \draw [style=hadamard edge] (4) to (33);
        \draw [style=hadamard edge] (4) to (59);
        \draw [style=hadamard edge] (5) to (9);
        \draw [style=hadamard edge] (5) to (36);
        \draw [style=hadamard edge] (6) to (13);
        \draw [style=hadamard edge] (6) to (37);
        \draw [style=hadamard edge] (7) to (17);
        \draw [style=hadamard edge] (7) to (8);
        \draw (7) to (22);
        \draw [style=hadamard edge] (8) to (9);
        \draw [style=hadamard edge] (8) to (13);
        \draw [style=hadamard edge] (8) to (16);
        \draw [style=hadamard edge] (8) to (21);
        \draw [style=hadamard edge] (9) to (12);
        \draw [style=hadamard edge] (9) to (14);
        \draw (9) to (34);
        \draw [style=hadamard edge] (10) to (17);
        \draw [style=hadamard edge] (10) to (14);
        \draw (10) to (32);
        \draw [style=hadamard edge] (11) to (17);
        \draw [style=hadamard edge] (11) to (14);
        \draw [style=hadamard edge] (11) to (18);
        \draw (11) to (35);
        \draw [style=hadamard edge] (12) to (13);
        \draw [style=hadamard edge] (12) to (15);
        \draw [style=hadamard edge] (12) to (16);
        \draw [style=hadamard edge] (12) to (20);
        \draw [style=hadamard edge] (13) to (14);
        \draw (13) to (38);
        \draw [style=hadamard edge] (14) to (28);
        \draw [style=hadamard edge] (15) to (17);
        \draw (15) to (24);
        \draw [style=hadamard edge] (16) to (17);
        \draw [style=hadamard edge] (16) to (18);
        \draw (16) to (59);
        \draw (16) to (59);
        \draw (16) to (58);
        \draw [style=hadamard edge] (17) to (23);
        \draw [style=hadamard edge] (18) to (19);
        \draw [style=hadamard edge] (18) to (29);
        \draw (19) to (26);
        \draw (20) to (39);
        \draw (21) to (40);
        \draw (22) to (41);
        \draw (23) to (42);
        \draw (24) to (43);
        \draw (25) to (44);
        \draw (26) to (45);
        \draw (27) to (46);
        \draw (28) to (47);
        \draw (29) to (48);
        \draw (30) to (49);
        \draw (31) to (50);
        \draw (32) to (51);
        \draw (33) to (52);
        \draw (34) to (53);
        \draw (35) to (54);
        \draw (36) to (55);
        \draw (37) to (56);
        \draw (38) to (57);
    \end{pgfonlayer}
\end{tikzpicture}

